A Synchronized Variation of the 6.7 GHz Methanol Maser in Cepheus A

We present the results of daily monitoring of 6.7 GHz methanol maser in Cepheus A (Cep A) using Yamaguchi 32-m radio telescope as well as the results of imaging observations conducted with the JVN (Japanese VLBI Network). We indentified five spectral features, which are grouped into red-shifted (-1.9 and -2.7 km/s) and blue-shifted (-3.8, -4.2, and -4.9 km/s), and we detected rapid variabilities of these maser features within a monitoring period of 81 days. The red-shifted features decreased in flux density to 50% of its initial value, while the flux density of the blue-shifted features rapidly increased within a 30 days. The time variation of these maser features showed two remarkable properties; synchronization and anti-correlation between the red-shifted and the blue-shifted. The spatial distribution of the maser spots obtained by the JVN observation showed an arclike structure with a scale of $\sim$1400 AU, and separations of the five maser features were found to be larger than 100 AU. The absolute position of the methanol maser was also obtained based on the phase-referencing observations, and the arclike structure were found to be associated with the Cep A-HW2 object, with the elongation of the arclike structure nearly perpendicularly to the radio continuum jet from the Cep A-HW2 object. These properties of the masers, namely, the synchronization of flux variation, and the spectral and spatial isolation of features, suggest that the collisional excitation by shock wave from a common exciting source is unlikely. Instead, the synchronized time variation of the masers can be explained if all the maser features are excited by infrared radiation from dust which is heated by a common exciting source with a rapid variability.

==> 00README.txt <==
nohypertex
